High-order partitioned spectral deferred correction solvers for multiphysics problems

We present an arbitrarily high-order, conditionally stable, partitioned spectral deferred correction (SDC) method for solving multiphysics problems using a sequence of pre-existing single-physics solvers. This method extends the work in [1, 2], which used implicit-explicit Runge-Kutta methods (IMEX) to build high-order, partitioned multiphysics solvers. We consider a generic multiphysics problem modeled as a system of coupled ordinary differential equations (ODEs), coupled through coupling terms that can depend on the state of each subsystem; therefore the method applies to both a semi-discretized system of partial differential equations (PDEs) or problems naturally modeled as coupled systems of ODEs. The sufficient conditions to build arbitrarily high-order partitioned SDC schemes are derived. Based on these conditions, various of partitioned SDC schemes are designed. The stability of the first-order partitioned SDC scheme is analyzed in detail on a coupled, linear model problem. We show that the scheme is conditionally stable, and under conditions on the coupling strength, the scheme can be unconditionally stable. We demonstrate the performance of the proposed partitioned solvers on several classes of multiphysics problems including a simple linear system of ODEs, advection-diffusion-reaction systems, and fluid-structure interaction problems with both incompressible and compressible flows, where we verify the design order of the SDC schemes and study various stability properties. We also directly compare the accuracy, stability, and cost of the proposed partitioned SDC solver with the partitioned IMEX method in [1, 2] on this suite of test problems. The results suggest that the high-order partitioned SDC solvers are more robust than the partitioned IMEX solvers for the numerical examples considered in this work, while the IMEX methods require fewer implicit solves.

==> nacamsh1ref0p3_Re1000_IMEX1.stable.dat <==
1.000000000000000056e-01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> nacamsh1ref0p3_Re1000_IMEX1.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00


==> nacamsh1ref0p3_Re1000_IMEX2.stable.dat <==
1.000000000000000056e-01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> nacamsh1ref0p3_Re1000_IMEX2.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 0.000000000000000000e+00


==> nacamsh1ref0p3_Re1000_IMEX3.stable.dat <==
1.000000000000000056e-01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> nacamsh1ref0p3_Re1000_IMEX3.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 0.000000000000000000e+00


==> nacamsh1ref0p3_Re1000_IMEX4.stable.dat <==
1.000000000000000056e-01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000056e-01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000056e-01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+00 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+00 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+00 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+01 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+01 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+01 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+01 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+01 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+02 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+02 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+02 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+02 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+02 3.125000000000000173e-03 1.000000000000000000e+00
1.000000000000000000e+03 1.000000000000000056e-01 1.000000000000000000e+00
1.000000000000000000e+03 5.000000000000000278e-02 1.000000000000000000e+00
1.000000000000000000e+03 2.500000000000000139e-02 1.000000000000000000e+00
1.000000000000000000e+03 1.250000000000000069e-02 1.000000000000000000e+00
1.000000000000000000e+03 6.250000000000000347e-03 1.000000000000000000e+00
1.000000000000000000e+03 3.125000000000000173e-03 1.000000000000000000e+00


==> nacamsh1ref0p3_Re1000_IMEX4.unstable.dat <==
1.000000000000000021e-03 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-03 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-03 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-03 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-03 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-03 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000021e-02 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000021e-02 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.250000000000000069e-02 0.000000000000000000e+00
1.000000000000000021e-02 6.250000000000000347e-03 0.000000000000000000e+00
1.000000000000000021e-02 3.125000000000000173e-03 0.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000056e-01 0.000000000000000000e+00
1.000000000000000056e-01 5.000000000000000278e-02 0.000000000000000000e+00
1.000000000000000056e-01 2.500000000000000139e-02 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00


==> nacamsh1ref0p3_Re1000_SDC1.stable.dat <==
1.000000e+00     1.000000e-01     1  
1.000000e+01     1.000000e-01     1  
1.000000e+02     1.000000e-01     1  
1.000000e+03     1.000000e-01     1  
1.000000e+00     5.000000e-02     1  
1.000000e+01     5.000000e-02     1  
1.000000e+02     5.000000e-02     1  
1.000000e+03     5.000000e-02     1  
1.000000e+00     2.500000e-02     1  
1.000000e+01     2.500000e-02     1  
1.000000e+02     2.500000e-02     1  
1.000000e+03     2.500000e-02     1  
1.000000e-01     1.250000e-02     1  
1.000000e+00     1.250000e-02     1  
1.000000e+01     1.250000e-02     1  
1.000000e+02     1.250000e-02     1  
1.000000e+03     1.250000e-02     1  
1.000000e-01     6.250000e-03     1  
1.000000e+00     6.250000e-03     1  
1.000000e+01     6.250000e-03     1  
1.000000e+02     6.250000e-03     1  
1.000000e+03     6.250000e-03     1  
1.000000e-01     3.125000e-03     1  
1.000000e+00     3.125000e-03     1  
1.000000e+01     3.125000e-03     1  
1.000000e+02     3.125000e-03     1  
1.000000e+03     3.125000e-03     1  


==> nacamsh1ref0p3_Re1000_SDC1.unstable.dat <==
1.000000e-01     1.000000e-01     0  
1.000000e-01     5.000000e-02     0  
1.000000e-01     2.500000e-02     0  


==> nacamsh1ref0p3_Re1000_SDC2.stable.dat <==
1.000000e+00     1.000000e-01     1  
1.000000e+01     1.000000e-01     1  
1.000000e+02     1.000000e-01     1  
1.000000e+03     1.000000e-01     1  
1.000000e+00     5.000000e-02     1  
1.000000e+01     5.000000e-02     1  
1.000000e+02     5.000000e-02     1  
1.000000e+03     5.000000e-02     1  
1.000000e+00     2.500000e-02     1  
1.000000e+01     2.500000e-02     1  
1.000000e+02     2.500000e-02     1  
1.000000e+03     2.500000e-02     1  
1.000000e-01     1.250000e-02     1  
1.000000e+00     1.250000e-02     1  
1.000000e+01     1.250000e-02     1  
1.000000e+02     1.250000e-02     1  
1.000000e+03     1.250000e-02     1  
1.000000e-01     6.250000e-03     1  
1.000000e+00     6.250000e-03     1  
1.000000e+01     6.250000e-03     1  
1.000000e+02     6.250000e-03     1  
1.000000e+03     6.250000e-03     1  
1.000000e-01     3.125000e-03     1  
1.000000e+00     3.125000e-03     1  
1.000000e+01     3.125000e-03     1  
1.000000e+02     3.125000e-03     1  
1.000000e+03     3.125000e-03     1  


==> nacamsh1ref0p3_Re1000_SDC2.unstable.dat <==
1.000000e-01     1.000000e-01     0  
1.000000e-01     5.000000e-02     0  
1.000000e-01     2.500000e-02     0  


==> nacamsh1ref0p3_Re1000_SDC3l.stable.dat <==
1.000000e+00     1.000000e-01     1  
1.000000e+01     1.000000e-01     1  
1.000000e+02     1.000000e-01     1  
1.000000e+03     1.000000e-01     1  
1.000000e+00     5.000000e-02     1  
1.000000e+01     5.000000e-02     1  
1.000000e+02     5.000000e-02     1  
1.000000e+03     5.000000e-02     1  
1.000000e+00     2.500000e-02     1  
1.000000e+01     2.500000e-02     1  
1.000000e+02     2.500000e-02     1  
1.000000e+03     2.500000e-02     1  
1.000000e-01     1.250000e-02     1  
1.000000e+00     1.250000e-02     1  
1.000000e+01     1.250000e-02     1  
1.000000e+02     1.250000e-02     1  
1.000000e+03     1.250000e-02     1  
1.000000e-01     6.250000e-03     1  
1.000000e+00     6.250000e-03     1  
1.000000e+01     6.250000e-03     1  
1.000000e+02     6.250000e-03     1  
1.000000e+03     6.250000e-03     1  
1.000000e-01     3.125000e-03     1  
1.000000e+00     3.125000e-03     1  
1.000000e+01     3.125000e-03     1  
1.000000e+02     3.125000e-03     1  
1.000000e+03     3.125000e-03     1  


==> nacamsh1ref0p3_Re1000_SDC3l.unstable.dat <==
1.000000e-01     1.000000e-01     0  
1.000000e-01     5.000000e-02     0  
1.000000e-01     2.500000e-02     0  


==> nacamsh1ref0p3_Re1000_SDC3r.stable.dat <==
1.000000e+00     1.000000e-01     1  
1.000000e+01     1.000000e-01     1  
1.000000e+02     1.000000e-01     1  
1.000000e+03     1.000000e-01     1  
1.000000e-01     5.000000e-02     1  
1.000000e+00     5.000000e-02     1  
1.000000e+01     5.000000e-02     1  
1.000000e+02     5.000000e-02     1  
1.000000e+03     5.000000e-02     1  
1.000000e-01     2.500000e-02     1  
1.000000e+00     2.500000e-02     1  
1.000000e+01     2.500000e-02     1  
1.000000e+02     2.500000e-02     1  
1.000000e+03     2.500000e-02     1  
1.000000e-01     1.250000e-02     1  
1.000000e+00     1.250000e-02     1  
1.000000e+01     1.250000e-02     1  
1.000000e+02     1.250000e-02     1  
1.000000e+03     1.250000e-02     1  
1.000000e-01     6.250000e-03     1  
1.000000e+00     6.250000e-03     1  
1.000000e+01     6.250000e-03     1  
1.000000e+02     6.250000e-03     1  
1.000000e+03     6.250000e-03     1  
1.000000e-01     3.125000e-03     1  
1.000000e+00     3.125000e-03     1  
1.000000e+01     3.125000e-03     1  
1.000000e+02     3.125000e-03     1  
1.000000e+03     3.125000e-03     1  


==> nacamsh1ref0p3_Re1000_SDC3r.unstable.dat <==
1.000000e-01     1.000000e-01     0  


==> nacamsh1ref0p3_Re1000_SDC4.stable.dat <==
1.000000e+00     1.000000e-01     1  
1.000000e+01     1.000000e-01     1  
1.000000e+02     1.000000e-01     1  
1.000000e+03     1.000000e-01     1  
1.000000e+00     5.000000e-02     1  
1.000000e+01     5.000000e-02     1  
1.000000e+02     5.000000e-02     1  
1.000000e+03     5.000000e-02     1  
1.000000e+00     2.500000e-02     1  
1.000000e+01     2.500000e-02     1  
1.000000e+02     2.500000e-02     1  
1.000000e+03     2.500000e-02     1  
1.000000e-01     1.250000e-02     1  
1.000000e+00     1.250000e-02     1  
1.000000e+01     1.250000e-02     1  
1.000000e+02     1.250000e-02     1  
1.000000e+03     1.250000e-02     1  
1.000000e-01     6.250000e-03     1  
1.000000e+00     6.250000e-03     1  
1.000000e+01     6.250000e-03     1  
1.000000e+02     6.250000e-03     1  
1.000000e+03     6.250000e-03     1  
1.000000e-01     3.125000e-03     1  
1.000000e+00     3.125000e-03     1  
1.000000e+01     3.125000e-03     1  
1.000000e+02     3.125000e-03     1  
1.000000e+03     3.125000e-03     1  


==> nacamsh1ref0p3_Re1000_SDC4.unstable.dat <==
1.000000e-01     1.000000e-01     0  
1.000000e-01     5.000000e-02     0  
1.000000e-01     2.500000e-02     0  


==> ode_3fields_GS.dat <==
dt   sdc1   sdc2  sdc3  sdc3-r  sdc4
1.0000000000000000E+00   2.0632168392778359E-06   9.3286315366205902E-04  3.1626655959177172E-05  1.6884258104040396E-06   6.0991640140721548E-01
5.0000000000000000E-01   2.0614607501215706E-06   5.4810525966762359E-06  8.7988147161866784E-07  8.2457141673331812E-08   2.2328710730381196E-04
2.5000000000000000E-01   1.9293130576473061E-06   7.7229640716229870E-07  1.9298203423116582E-07  9.5686071885535432E-08   5.3016430268602058E-07
1.2500000000000000E-01   1.4628220313493547E-06   2.0358542676156088E-07  5.6678103348426688E-08  6.2789612093082638E-08   1.2145993336319529E-07
6.2500000000000000E-02   9.1845491263440957E-07   6.8751108934466414E-08  1.9142817320551730E-08  3.3061623088531848E-08   3.8277547181460389E-08
3.1250000000000000E-02   5.1632423637984035E-07   2.6953839447968901E-08  6.2471497414230538E-09  1.6572403815371627E-08   1.1868063193101622E-08
1.5625000000000000E-02   2.7391188022300423E-07   1.1567554781847262E-08  1.6187377781460953E-09  8.1002176819646681E-09   3.1696272198273554E-09
7.8125000000000000E-03   1.4109012686794088E-07   5.1745302499874881E-09  1.9195448141652038E-10  3.8353637741435660E-09   6.5234592175234961E-10
3.9062500000000000E-03   7.1603998072857304E-08   2.3114428950802181E-09  8.3058653672226458E-11  1.7161264122617028E-09   8.3473426238715146E-11
1.9531250000000000E-03   3.6069956665935851E-08   9.8986246035090566E-10  6.1693046082048856E-11  6.9317440000354132E-10   7.8288208621907001E-13
9.7656250000000000E-04   1.8102373916605602E-08   3.9084998433717478E-10  2.1368063636323549E-11  2.3680496066591888E-10   1.9250687702822538E-12
4.8828125000000000E-04   9.0680868257636388E-09   1.3838757707658402E-10  4.9747130336492518E-12  6.4307243362328166E-11   3.8199718605994417E-13
2.4414062500000000E-04   4.5382747637198970E-09   4.3774245061637708E-11  8.9030565527924437E-13  1.3625978069558523E-11   4.3148599063446433E-14
1.2207031250000000E-04   2.2701960183597066E-09   1.2624013383597785E-11  1.3531458100890449E-13  2.3439793836740961E-12   3.6737136058651986E-15
6.1035156250000000E-05   1.1353627682258815E-09   3.4189846358956722E-12  1.8738307651681389E-14  3.4991788290769416E-13   2.6918452953857488E-16


==> predator_prey_GS.dat <==
# dt sdc1     sdc2        sdc3l   sdc3r     sdc4 
1.00000000000000005551E-01  5.39197475319821151185E-02  1.65697480973603303300E-02  1.82596014737551604057E-03  2.25528630113405875735E-02 0.1     2.15163590185446507164E-04
5.00000000000000027756E-02  3.49487186047990477933E-02  6.24463782944383039020E-03  2.31401168282588387548E-04  5.92904186242235176074E-03 0.05     3.26652285040154866103E-05
2.50000000000000013878E-02  2.08806837055064142827E-02  1.76993525041922727947E-03  2.77679671043251641294E-05  9.28782020385571227550E-04 0.025    2.49244824192251801520E-06
1.25000000000000006939E-02  1.16497076779695507565E-02  4.50256914448374234716E-04  3.65065397229732968576E-06  1.44436926736376397562E-04 0.0125   1.65301275695250993181E-07
6.25000000000000034694E-03  6.19747966772446479133E-03  1.12254571219549958982E-04  4.73238436916878502103E-07  1.91205105641578665399E-05 0.00625  9.10364310324762726623E-09
3.12500000000000017347E-03  3.20333657605034738403E-03  2.78783735996462889162E-05  6.38596990565343247681E-08  2.40468595334719648093E-06  

